tinyMD: A Portable and Scalable Implementation for Pairwise Interactions Simulations

This paper investigates the suitability of the AnyDSL partial evaluation framework to implement tinyMD: an efficient, scalable, and portable simulation of pairwise interactions among particles. We compare tinyMD with the miniMD proxy application that scales very well on parallel supercomputers. We discuss the differences between both implementations and contrast miniMD's performance for single-node CPU and GPU targets, as well as its scalability on SuperMUC-NG and Piz Daint supercomputers. Additionaly, we demonstrate tinyMD's flexibility by coupling it with the waLBerla multi-physics framework. This allow us to execute tinyMD simulations using the load-balancing mechanism implemented in waLBerla.

==> lb_cpu.txt <==
nodes  morton      hilbert      no_lb
  1    20.451      19.695       35.401
  2    19.130      18.994       36.364
  4    19.269      19.026       36.081
  8    20.941      20.584       36.831
 16    19.817      19.495       37.973
 32    20.452      19.880       38.031
 64    22.076      21.870       38.224
128    20.930      20.930       39.720
256    21.324      21.468       40.970
512    22.944      23.169       40.630
1024   22.540      22.202       41.316
2048   22.459      21.718       41.965

==> scaling_cpu.txt <==
nodes  tinymd      minimd
  1    4.153       4.334
  2    4.166       4.326             
  4    4.146       4.326             
  8    4.159       4.348             
 16    4.168       4.376            
 32    4.166       4.373             
 64    4.160       4.398             
128    4.141       4.398
256    4.174       nan      
512    4.163       4.494
1024   4.138       nan
2048   4.146       4.474

==> scaling_gpu.txt <==
nodes  tinymd       minimd
  1    0.594        nan
  2    0.611        nan             
  4    0.617        nan             
  8    0.662        nan             
 16    0.681        nan            
 32    0.643        nan             
 64    0.658        nan             
128    0.677        nan
256    0.690        nan      
512    0.669        nan
1024   0.673        nan

==> single_cpu_force.txt <==
arch  minimd_ref    minimd_kokkos   tinymd_aos   tinymd_soa     tinymd_aosoa
1     5.273         4.439           11.843       11.567         13.400
2     1.880         1.896           3.258        3.171          3.224
3     2.521         2.564           4.362        4.244          4.345


==> single_cpu_neigh.txt <==
arch  minimd_ref    minimd_kokkos   tinymd_aos   tinymd_soa     tinymd_aosoa
1     2.466         2.620           1.980        1.907          2.376
2     1.759         2.046           1.172        1.105          1.212
3     2.386         2.800           1.577        1.496          1.637

==> single_cpu_other.txt <==
arch  minimd_ref    minimd_kokkos   tinymd_aos   tinymd_soa     tinymd_aosoa
1     0.135         0.138           0.048        0.052          0.059
2     0.138         0.144           0.033        0.032          0.039
3     0.105         0.121           0.039        0.043          0.050

==> single_gpu_force.txt <==
arch  minimd          tinymd_aos   tinymd_soa     tinymd_aosoa
1     3.313           2.723        2.714          2.711
2     1.673           1.701        1.701          1.705
3     0.403           0.321        0.313          0.309


==> single_gpu_neigh.txt <==
arch  minimd          tinymd_aos   tinymd_soa     tinymd_aosoa
1     0.809           0.767        0.956          0.961
2     0.177           0.208        0.247          0.236
3     0.330           0.267        0.299          0.296

==> single_gpu_other.txt <==
arch  minimd          tinymd_aos   tinymd_soa     tinymd_aosoa
1     0.267           0.036        0.042          0.036
2     0.090           0.013        0.013          0.013
3     0.080           0.010        0.010          0.010
